Enhancing Speckle Statistics for Imaging inside Scattering Media

We exploit memory effect speckle correlations for the imaging of incoherent linear (single-photon) fluorescent sources behind scattering tissue. While memory effect-based imaging techniques have been heavily studied in the past, for thick scattering layers and complex illumination patterns these correlations are weak, limiting the practice applicability of the idea. In this work, we introduce a Spatial Light Modulator (SLM) between the tissue sample and the imaging sensor and capture multiple modulations of the speckle pattern. We show that by correctly designing the modulation pattern and the reconstruction algorithm we can greatly enhance statistical correlations in the data. We exploit this to demonstrate the reconstruction of mega-pixel wide fluorescent patterns behind scattering tissue.

==> figure/nearfield/date_note.txt <==
100um
swirl/worm/smile (+GT): 10.17
150um
swirl/worm GT: 10.17
swirl/worm: 10.22
virus/neuron (+GT): 11.08
collision_free: 12.06
germ (+GT): 12.20
neural_network: 12.26
